Question Answering via Web Extracted Tables and Pipelined Models

In this paper, we describe a dataset and baseline result for a question answering that utilizes web tables. It contains commonly asked questions on the web and their corresponding answers found in tables on websites. Our dataset is novel in that every question is paired with a table of a different signature. In particular, the dataset contains two classes of tables: entity-instance tables and the key-value tables. Each QA instance comprises a table of either kind, a natural language question, and a corresponding structured SQL query. We build our model by dividing question answering into several tasks, including table retrieval and question element classification, and conduct experiments to measure the performance of each task. We extract various features specific to each task and compose a full pipeline which constructs the SQL query from its parts. Our work provides qualitative results and error analysis for each task, and identifies in detail the reasoning required to generate SQL expressions from natural language questions. This analysis of reasoning informs future models based on neural machine learning.

==> notes.txt <==
 changed updated the paper in a paper-like style only. For more technical explanations (and details about how we actually went through the data collection process), multiple other resources / documents are available.

Here I try to make each choice we made look like we had a really good reason to make that choice and present a comprehensive justification. Which is definitely not easy. 

Why I think ~ operator was not a good idea:
- I still think this is a step that should be done automatically just like finding the right column for the select clause.
- I think the objective was to make things easier for the ML algo (which does not seem to me like a good justification in a paper).
- We definitely made things more difficult for the labeler (I can attest of that as I'm the one who's trying to modify the queries so that they can actually execute). The behavior of such an operator is far less predictible than regular SQL operators, and thus requires more tweaking to obtain the intended result.
- it feels like cheating because i'm implementing the ~ operator so that we have a max of examples working... but if i don't do that and we just take word vectors, we further reduce our dataset.
- We don't know for sure this allows us to get better result with the ML than if we had not changed the queries. We just know it did not work well with Shirley's NN (but nothing worked well with Shirley's NN and our dataset).
- We reduced even further our dataset as this operator does not work for all queries.
- Plus now if we release the dataset, we have to release code for the ~ operator. 

Anyway, I'm unsure how to argue / motivate the introduction of the ~ operator  in the paper.


------------
"This task was designed to have workers
examine their browser history for web pages that would cause workers
to remember questions that could be answered by
I
a voice device (Alexa, Siri)"
I don't agree. We just mentioned voice devices and we asked workers to provided a full natural language sentence to answer the question.

"We received X completed tasks from Y users over several rounds of revisions". What numbers do we want to give? The real number of completed tasks? It's several hundreds --> much larger than what we managed to label with SW in the end. Also I don't know from how many users we received answers. I can try to compute it but do we really need it?

"Time dependent answers to question...current score". Does it really matter, as then is strong depends on the answer that's in the table we collected?

Answer generation:
I would not present things like that. I would rather present things as "given this previous work, it makes sense to use this kind of proximity operator - that we slightly modified - in our work." I feel like here it sounds like "we did a crappy job during datacollection so we had to come up with a solution from the top of our head" Actually, I would writte the entire paper as if this step was never existed and the labelers directly used the ~ operator. And I would NOT say it's lying, I'd say it's giving less details about how many modification / verification steps we actually went through. 
